Constant-Time Snapshots with Applications to Concurrent Data Structures

We present an approach for efficiently taking snapshots of the state of a collection of CAS objects. Taking a snapshot allows later operations to read the value that each CAS object had at the time the snapshot was taken. Taking a snapshot requires a constant number of steps and returns a handle to the snapshot. Reading a snapshotted value of an individual CAS object using this handle is wait-free, taking time proportional to the number of successful CASes on the object since the snapshot was taken. Our fast, flexible snapshots yield simple, efficient implementations of atomic multi-point queries on concurrent data structures built from CAS objects. For example, in a search tree where child pointers are updated using CAS, once a snapshot is taken, one can atomically search for ranges of keys, find the first key that matches some criteria, or check if a collection of keys are all present, simply by running a standard sequential algorithm on a snapshot of the tree. To evaluate the performance of our approach, we apply it to two search trees, one balanced and one not. Experiments show that the overhead of supporting snapshots is low across a variety of workloads. Moreover, in almost all cases, range queries on the trees built from our snapshots perform as well as or better than state-of-the-art concurrent data structures that support atomic range queries.

==> datastructurenotes.txt <==
Analysis of some concurrent data structures to see when:

(1) queries are safe when applied to arbitrary snapshot of the memory state
(2) can be implemented without indirection, i.e., avoiding writing old nodes to old pointers

Observation on queries:

It seems that arbitrary queries of the abstract object using memory snapshots will work iff the abstraction relation from valid representation objects (memory state) to abstract objects (abstract state) is a function, i.e., every memory state maps to exactly one abstract object.  We know that this is not true for all linearizable data structures: the queue example in Herlihy and Wing's original paper on linearizability is such a case.  However, it is true for most concurrent structures I know of, and typically easy to identify---is there a specific representation operation that linearizes the abstract operation on success.  The reason the HW queue does not work is that the linearization point is either a FAA or write, and which it is will only be determined in the future.  This should not be hard to prove, and we can leverage the HW definitions and terminology.

There are a couple observations that are useful in avoiding indirection.

Observation 1:

It seems that the general method with indirect pointers (through a version list) can be implemented on top of the limited method (no old-old writes) with direct pointers.  This means we only need to prove the direct method correct, and then prove the layering works.  Importantly the layering makes it easy to mix the two methods so that some pointers are direct and some indirect.  We make use of this in the Michael Scott Queues.

We say a node and its pointer locations are new if they have not been linked into the data structure yet (at the implementation level, that the node still is sure to have a TBD version).  They are old otherwise.  The direct method requires that no old node be written to an old pointer location.

To simulate the fully general indirect method with the direct method, the simulation implements the level of indirection.  In particular every pointer is simulated using an "indirection" node containing a single pointer to the actual node.  Reads in the simulated program go through this level of indirection.  Writes (SCs) in the simulated program copy the indirection node including its content, and then writes a pointer to the new indirection node.  Note that this only involves new-old and old-new writes.  In particular the copy involves an old node being written to a new pointer location (it is not yet linked in), and the pointer update involves a new node (the copy) being written to an old pointer location (the location being updated).

Observation 2:

It seems that LLX/SCX is useful for avoiding old-old writes.  In particular many of the data structures need to copy an extra node on delete to avoid writing an old node into an old pointer.  This can likely be done by some form of flagging and marking of multiple nodes, but the LLX/SCX is more convenient.  It is also nice because it is orthogonal to the persistence---all the fields do not need to be persisted and can work as they do on a non-persistant structure, and the queries can completely ignore anything to do with the LLX (including finalized nodes), and just use regular reads on the snapshot.  This assumes that all SCXs make any nodes they finalized inaccessible from the entry point(s) of the structure, which seems to be the standard usage.  Then the update is not visible to the snapshot until the actual field of the SCX has changed, at which point the finalized nodes are no longer reachable so queries will not see them.

*********************************
Treiber Stacks:

queries: (yes)
linearize on link in or link out.
Snapshot of whole stack.

no-indirection: (with slight modification)
Inserts work.   Copy the new head when deleting.   

*********************************
Michael Scott Queues: 

queries: (yes)
Enqueue linearizes when the next link is added, and dequeue linearizes when head is changed.
Snapshot of whole queue. 

no-indirection: (mixed)
It seems that implementing MS queues requires a mix of direct and indirect pointers (at least without changing the algorithm).  In particular the next pointer can be direct, but the head and tail pointers need to be indirect.  This is because the next pointer is only ever modified once, and to a new node.  The head and tail pointers, however, are modified many times, and each time to an old node.

*********************************
Harris Linked List 

queries: (yes)
Linearizes on swing in or out.
The CAS that adds the mark bit to a pointer need not be persisted since the queries will ignore it, although this is a slight break of the abstraction (we need a non-persisting SC or CAS).
Snapshot of whole list. 

no-indirection: (with some modification) 
This can likely be done by copying the previous node.  In particular set a copy-mark on the out link of the previous node (with CAS and if not already marked), then a delete-mark on the node to be deleted (even if already marked for copy).  Helping is initiated by a copy-mark (which indicates the next node will definitely be deleted).  It is completed by linking the parent of the node to a new node pointing to the grandchild (i.e. splice two out and insert one new).  We would need to show this is correct. 
 
An easier way, with less proof burdon, is to use LLX/SCX.  In particular use LLX to load the grandparent, parent and node to be deleted.   Then create a copy of the parent with a pointer to the child of the node to be deleted (shortcutting over the node to be deleted).   Finally SCX this new node into the grandparent, while simultaneously finalizing the parent and node to be deleted.   This splices out two nodes and adds a copy of one of them.

*********************************
Ellen/Fatourou/Ruppert/Breugel  Binary Trees

queries: (yes)
Linearizes on pointer swing.
No need to make flag and marks visible to queries so they don't have to be persisted.
Snapshot of whole tree. 

no-indirection: (with slight modification)
On delete we need to copy some node to avoid a old-old write.  This can be done cleanly with LLX/SCX.  In particular consider the internal node to be deleted and call this x, and the leaf to be deleted y.  Then LLX the grandparent of x, the parent of x, and x.  Now create a copy of the parent with a pointer to the sibling of y (other child of x) instead of x, effectively shortcutting x out.  Use SCX to attempt to swap this copy into the grandparent, and simultaneously finalize x and its parent.

*********************************
Skip lists

queries: (yes)
Linearizes on insert or delete on lowest level.
Since based on Harris linked lists for each level, no need to persist the marks.

no-indirection: (do not see how to do it, at least without significant modification)
This seems hard due to the two pointers into most nodes.     Probably can use direct pointers to the top of each stack (since there is only one pointer in), but would seem to be messy to mix in this case.



==> graphs/epoch-vs-vcas-numbers.txt <==

64K rqsize:
  epoch: 104088 
  vcas:   68192.4

1K:
  epoch: 1840.46
  vcas:  1057.68

8K:
  epoch: 15333
  vcas: 8089.18

64:
  epoch: 293.769 
  vcas: 96.8811

222.024
40.5024

==> snapshotnotes.txt <==
Setting: We assume there are snapshot and live threads.  The live
threads act just like threads would in a standard shared memory.
Snapshot threads work on a fixed version (snapshot) and can do
arbitrary reads but no writes on the version. 

Here is a suggestion for supporting concurrent data structures in this
setting.   Its properties (if correct) include:
  -- supports any data structure where updates are made with LL/SC
  -- wait free for arbitrary queries on the snapshot threads
  -- all operations on the live threads take constant time
  -- only needs single word CAS (even though it supports LL/SC) 
  -- it is simple

Note the "all operations on the live threads .." implies that snapshot
threads do not abort or delay live threads...and the "wait free .." implies
live threads do not abort or unbounded delay snapshot threads.

There is a global shared version counter, vcount
Snapshot threads increment the counter at their start (or use some
value less than the current counter).  Snapshot threads can share the
same version (i.e. the increment need not be atomic, but the counter
must only increase).  For example loading the count, incrementing and
CASing back based on the loaded count is sufficient --- no need to
retry.  Live threads do not have a fixed version.   If they do
multiple updates (SCs), their updates could be across multiple
"versions".
There is a special version called TBD (to be decided).
A key idea is that the version number is atomically copied into a
version at the moment the version is added (via a SC).

Data structure.

All mutable shared locations contain a version list.  Each version in
the list consists of a version number, the value, and a previous
pointer, pointing to a previous version.

Implementing LL/SC for live threads:

ptrold is saved between LL and SC

LL(l)  (also just a regular load):: 
ptrold = *l, i.e. load the pointer to the head of the version list of l 
if ptrold->version == TBD then 
  CAS(&ptrold->version, TBD, vcount), i.e., set version if not set (helping) 
return ptrold->value

SC(l,v) :
ptrnew = allocate a new version link 
ptrnew->value = v 
ptrnew->previous =  ptrold 
ptrnew->version = TBD
if CAS(l, ptrold, ptrnew) then
  CAS(&ptrnew->version, TBD, vcount)
  return true
else
  CAS(*l->version, TBD, vcount)    , needed as noticed by Hao
  free(ptrnew)
  return false

All initial versions (before the pointer is linked into the shared
structure) should have version number 0.

Implementing a snapshot thread on version i
Follow each version list via previous pointers to the correct version relative to i (skip over versions larger than i).
If run into a TBD as the version number, then help by using:
  CAS(&ptr->version, TBD, vcount)
Note this can only happen on the first (latest) element of a version list.

Optimizations:

Getting rid of a level of indirection --- see below

Marking for help does not need to be versioned as long as readers (snapshot threads) ignore the mark or just help the mark (helping takes place on the live version).        Note that it seem unlikely a snapshot thread would ever want to look a mark since it should only be seing completed operations (after the swing has taken place), since ongoing updates are happening on future versions.   I guess more generally any updates that the snapshot threads do not look at do not need to be multiversioned, and instead can be made in place.

Note:

Version numbers can be repeated in a version list.  There seems to be no semantic problem with this.    These can be collected after the fact---once the version has been set, check if previous is a duplicate and (safely) remove it if it is.   This could use the same technology as the GC we have been talking about.

************  Avoiding indirection 

************  Idea 1: (don't allow writing old to old)  -- Very simple

Consider pointers to objects and the locations those pointers are stored in.
We say a location is old if it has been written to before (other than initializing to Null).
We say an object is old if its pointer has been written into an old location.
Otherwise they are new.

Here we disallow writing an old object into an old location.  The code
for the other cases is given below.  This restriction requires
changing some algorithms, but it seems that for many algorithms the
changes are straightforward.  In particular any of the tree algorithms
that work at the leafs are very easy to change, since a leaf can just
be copied.  Harris' linked lists require no change to insert, but the
delete has to be changed to remove two adjacent nodes in the list, and
replace it with a copy of one of them.  The restriction actually
allows multiple pointers to the same node, but in a limited form (not
clear how useful this is).

A node-version is a structure with three fields: a node, a version
number, and previous (a pointer to another node-version).

Case 0  (l is new and nodeptr is new) 

Store(l, nodeptr)
  nodeptr->previous = Null  
  nodeptr->version = 0
  l = nodeptr  
  return true

Case 1  (l is new and nodeptr is old) 

Store(l, nodeptr)
  l = nodeptr
  return true

Case 2 (l is old and nodeptr is new)

LL(l)  (also just a regular load):: 
nodeptrold = *l
if nodeptrold->version == TBD then 
  CAS(&nodeptrold->version, TBD, vcount)
return nodeptrold->value

SC(l, nodeptr)
nodeptr->version = TBD 
nodeptr->previous = nodeptrold
if CAS(l, nodeptrold, nodeptr) then 
  CAS(&nodeptrold->version, TBD, vcount) 
  return true 
else return false

********* Idea 2: deleted, too complicated

********* Idea 3 : (allows writing old to old by copying)

Here we are assuming the operations:
  LL(objptr, fieldname) : loads the fieldname from object pointed to by objptr
      ie., objptr->fieldname
  SC(objptr, fieldname, val) : stores val into the fieldname of object
               pointed to by ptr if has not changed since LL, returning if successful
     i.e. objptr->fieldname = val, if objptr->fieldname has not changed

This seems to allow any linked data structure (not just trees).

The idea is to copy the object version that is being modified and then
install a "nextcopy" pointer to it.  An object version consists of its
data plus the following fields: previous (pointer to the previous
version), version (version number), nextcopy (pointer to the next copy
of the node if any, otherwise Null), and id (a unique id for the
object).  The nextcopy is used to find future copies of the node,
which is important since a writer can only update the latest copy, via
making an additional copy and linking it to the end of the chain.

The code is as follows:

getLatest(objptr)
result = objptr
while (result->nextcopy != Null)
   result = result->nextcopy
return result

LL(objptr, fieldname)  (also just a regular load):
objcur = getLatest(objptr)
oldval = objcur->fieldname
if (oldval->nextcopy != Null)    % these two lines are just an optimization
   CAS(&objcur->fieldname, oldval, getLatest(oldval))
if objcur->version == TBD then 
  CAS(&objcur->version, TBD, vcount)
return oldval

SC(objptr, fieldname, val)
objcur = getLatest(objptr)
if (objcur->fieldname->id != oldval->id) return false
newobj = new object
newobj->previous = objptr
newobj->version = TBD
newobj->data = objcur->data  (i.e., copy all data fields and the id)
newobj->fieldname = val (overwrite relevant field)
if (CAS(objcur->nextcopy, Null, newobj)
   CAS(&newobj->version, TBD, vcount)
   return true
else
   SC(objcur, fieldname, val)   (i.e., try again)

In the code the most recent copy of objptr is copied into a new copy
(newobj), and the appropriate field (fieldname) is updated in the new
copy.  This is all done privately.  The new copy is then committed
with the first CAS.  If successful, the store was successful, and we
just need to set a version number on the copied node.  If it fails, we
need to try again.  If on any try, the value of the field being
modified does not match the one read in the LL, then return false.
This is lock free since a retry is only needed if another SC succeeds.

The "if (oldval->nextcopy != Null) in LL is to update the pointer to
the the latest copy.   It is not needed for correctness, but helps
keep direct pointers to the latest copy instead of possibly having to
traverse nextcopy pointers.

The code asumes the values being read and stored are pointers to
objects.  For non-pointers the code is surely simpler.

Note: we need to work out how this interacts with the optimization of doing
marking in place without multiversioning.   The issue is that an old
copy could be marked after it is copied, and hence be invisible in the
latest version.

************************************
SW Copy implementation:
Could be used instead of CAS for setting versions

We make use of the following primitives: 

   swcopy_start(a, b) : initializes a copy from location a to location b 
   swread(b) : reads location b 

The copy happens atomically at the first swread(b) after a 
swcopy_start(a,b).   Here we assume b is only copied into once. 

swcopy_start(a, b) :
   b = add_flag_to(a)

swread(b) :
   a = *b;
   if (*b has flag)
      CAS(b, x, *remove_flag_from(a))
      return *b
   else return a



==> spaa-reviews.txt <==
Review #213A
===========================================================================

Overall merit
-------------
2. Weak reject

Reviewer expertise
------------------
4. Expert

Paper summary
-------------
The paper presents an (unbounded) wait-free implementation of CAS objects that
provide the additional capability of taking "versioned" snapshots.
Specifically, it adds a Camera object S. A process can call a method
S.takeSnapshot(), which returns a handle t, and then later O.readSnapshot(t),
which returns the value of the CAS object O at the point in time the operation
S.takeSnapshot linearized.

As an example for an application, the authors show that their objects can be
used to transform data structures that support "solo queries" into data
structures that provide fully linearizable queries. A solo query is an
operation that returns the current state of the data structure, provided the
query operation runs solo.

Finally, the authors give some examples, of how solo queries can be added to
some data structures, such binary search trees. To facilitate that, they define
the notion of direct linearizability, which roughly means that at any point in
time of an execution, the state of a data structure can be mapped to the state
of the data structure in the corresponding linearization.

The idea of being able to take versioned snapshots seems interesting. The
motivation and applications given are not convincing, though. It seems obvious
that one can make solo queries fully linearizable by simply using well-known
standard implemenations of wait-free snapshots. These implementations, allow
us to take a snapshot of the entire memory. The additional functionality of
the Camera object provided here is not necessary, and in fact the added
complexity of the Camera object may be less efficient than other known methods.

The introduction of direct linearizability and an abstraction function is
nice, but it is not really a groundbreaking new idea. The same concept has been used in principle a lot to prove linearizability. But it is nice to formalize that (if it hasn't been
done before, which I am not sure about). For simply adding solo queries to the
example data structures in the paper, all the technical overhead of this
abstraction seems a bit overkill, though.

One issue is that the linearizability proof of the Camera object is
flawed. The authors only prove linearizability for a single CAS object, and
argue that "Since there is no interaction between different versioned CAS
objects, it is sufficient to argue correctness for a single camera object S and
a single versioned CAS object O associated with it". I believe that this is
incorrect: Consider two CAS objects O1 and O2 which are in the initial states
a and 0, respectively. Now consider a concurrent execution, where O1.CAS(0,1)
and  O2.CAS(a,b) are executed sequentially, but a takeSnapshot operation
overlaps with both of them, and returns handle t. Further, assume that an
O1.readSnapshot(t) operation returns 0 and an O2.readSnapshotOperation(t)
returns b. Then this is incorrect because there is no point in time at which
O1 has value 0 and O2 has value b. However, if we only consider O1 or only O2,
then the corresponding histories are linearizable. Hence, proving
linearizability for individual CAS objects is not enough. While it seems the algorithm is indeed linearizable, a full linearizable proof should be added.

The algorithms use standard techniques: We know how to get snapshots, and the algorithm essentially uses linked lists and timestamps to get the versioned CAS objects. While the Camera object could potentially be an interesting concept, a convincing application is not provided. Since there are also problems with the linearizability proof, I don't think the paper is strong enough for PODC.


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #213B
===========================================================================

Overall merit
-------------
2. Weak reject

Reviewer expertise
------------------
4. Expert

Paper summary
-------------
The paper describes a theoretical methodology to add query support to concurrent data structures. In other words, the capability to take atomic snapshots while preserving the correctness and progress of an existing concurrent data structure.

Comments for author
-------------------
I have been recently working on this very specific topic and the summary of my feedback of this paper is that this is a great formalization of a really important topic, but without any implementation details and performance results, it is really hard to value the effectiveness of the contribution itself. I really like the formalization but I can't quite tell when relaxation of the solo query is provided, what is the performance hit. From my experience, performance is going to get affected significantly on high-performance data structures, such as trees or skiplists, since every additional check to be done to support a query operation is on a very short critical path.

I have some difficulty understanding the relation between a versioned CAS objects, and camera objects. I am worried about adverse schedules when the original data structure is lazy lock-based and now with the presented solution linearization needs to happen along with update operations that operate assuming locks. If traversals are non-blocking and updates are blocking, how can you atomically change the list of pointers while changing the global timestamp and at the same time, connect a new node. This is a problem I faced directly attempting to provide a high performance implementation of queries using multi-versioning and a global timestamp as you showed.

In literature there are few recent solutions that somehow fit your framework. The paper [X-Engine: An Optimized Storage Engine for Large-scale E-commerce Transaction Processing], published at SIGMOD 2019 has a skiplist that uses multiversioning and timestamping to support range queries. Overall, the idea of using timestamps and multiversions is natural and somehow explored by your citation [4]. [4] also integrates a memory reclamation technique.


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #213C
===========================================================================

Overall merit
-------------
2. Weak reject

Reviewer expertise
------------------
3. Knowledgeable

Paper summary
-------------
A method of supporting efficient snapshots in concurrent data structures is presented.  The method is constant time in the sense that creating a snapshot (i.e., obtaining a handle that is used to access the snapshot) requires only O(1) steps.  The cost of accessing each memory location in the snapshot depends on the number of state changes that occurred in that location since the snapshot was taken.  Optimizations to reduce space overhead are discussed, as well as memory reclamation.

Comments for author
-------------------
Strengths:
- Snapshots are important in supporting complex queries, such as range queries.
- The solution combines existing techniques (counters, indirection) in an interesting way to support efficient snapshotting.
- The paper is well written and includes rigorous analysis.

Weaknesses:
- The solution is based on a shared counter for versioning snapshots.  Such counters don’t scale in practice, and yet there is no experimental evaluation to assess the performance limits of this technique in practice.
- The low cost of snapshot creation is offset by the high cost of accessing snapshots under contention.  Once again, no experiments are provided to shed light on how this impacts real world performance.

